Pitfalls in the Evaluation of Sentence Embeddings

Deep learning models continuously break new records across different NLP tasks. At the same time, their success exposes weaknesses of model evaluation. Here, we compile several key pitfalls of evaluation of sentence embeddings, a currently very popular NLP paradigm. These pitfalls include the comparison of embeddings of different sizes, normalization of embeddings, and the low (and diverging) correlations between transfer and probing tasks. Our motivation is to challenge the current evaluation of sentence embeddings and to provide an easy-to-access reference for future research. Based on our insights, we also recommend better practices for better future evaluations of sentence embeddings.

==> plots/data.txt <==
100 78.99
200 80.98
400 82.62
800 83.45
1000 83.91
1200 84.25
1500 83.90
2000 84.45


100 78.5783333333
200 80.8166666667
400 82.6966666667
800 83.7233333333
1000 84.2833333333
1200 84.7816666667
1500 84.4366666667
2000 84.9933333333


# New results
100 77.858 78.085
200 79.882 80.557
300 81.148 81.440
400 81.983 82.413
700 83.192 83.375
800 82.907 83.672
1000 83.548 83.837
1200 84.008 84.370
1500 84.405 84.433
2000 83.983 84.196
# Sent2Vec 83.46
# InferSent 87.38
# glovesif 82.01
# pmeans 85.73
# google 83.19

==> plots/intrinsic_extrinsic.dat <==
intr_nonorm=[0.41,0.56,0.56,0.67,0.66,0.67,0.70,0.67,0.64]
intr_norm=[0.62,0.65,0.67,0.67,0.67,0.67,0.70,0.71,0.66]
# Glove
# W2V-300
# W2V-800
# InferSent
# SIF-G
# SIF-W2V
# Google
# Sent2Vec
# PMean
extr_nonorm=[82.97,81.14,82.907,87.288,82.017,80.60,83.18,83.47,85.708]
extr_norm=[83.095,81.440,83.672,86.982,82.303,81.078,83.388,83.213,86.145]

==> plots/rplot/sizes/sizes_data.tsv <==
model                       size    performance
w2v                         100     77.858
w2v                         200     79.882
w2v                         300     81.148
w2v                         400     81.983
w2v                         700     83.192
w2v                         800     82.907
w2v                         1000    83.548
w2v                         1200    84.008
w2v                         1500    84.405
w2v                         2000    83.983
w2v_norm                    100     78.085
w2v_norm                    200     80.557
w2v_norm                    300     81.440
w2v_norm                    400     82.413
w2v_norm                    700     83.375
w2v_norm                    800     83.672
w2v_norm                    1000    83.837
w2v_norm                    1200    84.370
w2v_norm                    1500    84.433
w2v_norm                    2000    84.196
sent2vec                    100     83.46
sent2vec                    200     83.46
sent2vec                    300     83.46
sent2vec                    400     83.46
sent2vec                    700     83.46
sent2vec                    800     83.46
sent2vec                    1000    83.46
sent2vec                    1200    83.46
sent2vec                    1500    83.46
sent2vec                    2000    83.46
infersent                   100     87.38
infersent                   200     87.38
infersent                   300     87.38
infersent                   400     87.38
infersent                   700     87.38
infersent                   800     87.38
infersent                   1000    87.38
infersent                   1200    87.38
infersent                   1500    87.38
infersent                   2000    87.38
glove-sif                   100     82.01
glove-sif                   200     82.01
glove-sif                   300     82.01
glove-sif                   400     82.01
glove-sif                   700     82.01
glove-sif                   800     82.01
glove-sif                   1000    82.01
glove-sif                   1200    82.01
glove-sif                   1500    82.01
glove-sif                   2000    82.01
glove                       100     83.02
glove                       200     83.02
glove                       300     83.02
glove                       400     83.02
glove                       700     83.02
glove                       800     83.02
glove                       1000    83.02
glove                       1200    83.02
glove                       1500    83.02
glove                       2000    83.02
pmeans                      100     85.73
pmeans                      200     85.73
pmeans                      300     85.73
pmeans                      400     85.73
pmeans                      700     85.73
pmeans                      800     85.73
pmeans                      1000    85.73
pmeans                      1200    85.73
pmeans                      1500    85.73
pmeans                      2000    85.73
google                      100     83.19
google                      200     83.19
google                      300     83.19
google                      400     83.19
google                      700     83.19
google                      800     83.19
google                      1000    83.19
google                      1200    83.19
google                      1500    83.19
google                      2000    83.19


==> plots/sizes2.dat <==
# New results
100 77.858 78.085
200 79.882 80.557
300 81.148 81.440
400 81.983 82.413
700 83.192 83.375
800 82.907 83.672
1000 83.548 83.837
1200 84.008 84.370
1500 84.405 84.433
2000 83.983 84.196
# Sent2Vec 83.46
# InferSent 87.38
# glovesif 82.01
# pmeans 85.73
# google 83.19

==> plots/stats.dat <==
# Type Transfer SICK-Relatedness-P STS-P STS-MSE
Google 0.200 0.002 -0.023 -0.046
InferSent -0.307 -0.006 0.014 0.040
PMeans 0.437 -0.000 0.039 -0.012
SIF-Glove 0.287 0.004 0.023 -0.102
SIF-W2Vec 0.478 -0.011 0.038 -0.113
W2Vec-300 0.292 0.002 0.024 -0.052
W2Vec-800 0.765 0.006 0.035 -0.099
Sent2Vec -0.257 -0.003 0.034 -0.101
Glove 0.123 0.005 0.039 -0.016


# a=[83.38,86.98,86.14,82.30,81.07,81.44,83.67,83.21]
# b=[83.18,87.28,85.70,82.01,80.60,81.14,82.90,83.47]
# c=[0.742,0.772,0.768,0.674,0.679,0.666,0.695,0.705]
# d=[0.766,0.758,0.728,0.650,0.641,0.642,0.661,0.671]
# Model Transfer-norm Transfer-nonorm STS-Norm STS-Nonorm STS-MSE-Norm STS-MSE-NoNorm
Google 83.388 83.188 0.742 0.766 1.264 1.310
InferSent 86.982 87.288 0.772 0.758 1.254 1.215
PMeans 86.145 85.708 0.768 0.728 1.209 1.220
SIF-Glove 82.303 82.017 0.674 0.650 1.529 1.631
SIF-W2Vec 81.078 80.600 0.679 0.641 1.497 1.610
W2Vec-300 81.440 81.148 0.666 0.642 1.553 1.605
W2Vec-800 83.672 82.907 0.695 0.661 1.441 1.539
Sent2Vec 83.213 83.470 0.705 0.671 1.458 1.559
Glove 83.095 82.972 0.651 0.611 1.636 1.652

